The cataclysmic variable AE Aquarii: B-V colour of the flares

We report simultaneous observations of the flaring behaviour of the cataclysmic variable star AE Aqr. The observations are in Johnson B and V bands. The colour-magnitude diagrams (B-V versus V and B-V vs. B) show that the star becomes blues as it becomes brighter. In our model AE Aqr behaviour can be explained with flares (fireballs) with 0.03 < B-V < 0.30 and temperature in the interval 8000 < T < 12000.

==> keywords.txt <==

Astronomische Nachrichten - Astronomical Notes

List of Keywords
================

Key words will be included for all published papers. Authors should 
select key words using the list given below.

Usually no more than five key words will be needed. In listing choices, 
the overall categories (which are indented) should not be included. Do 
not include any part of a keyword that is in parentheses below: thus, 
'(stars:) binaries (including multiple): close' should be given as 
'binaries: close'.

The key words should appear following the abstract, in alphabetical 
order, each separated by an "em" dash, or by -- as in the following 
example:

Key words: galaxies: evolution -- galaxies: individual (NGC 6822) --
           galaxies: irregular -- stars: evolution

Key words such as 'galaxies: individual (..., ...)' should include the 
individual names in parentheses, as indicated above.


COSMOLOGY

    * (cosmology:) cosmic microwave background
    * (cosmology:) cosmological parameters
    * (cosmology:) dark matter
    * (cosmology:) diffuse radiation
    * (cosmology:) distance scale
    * (cosmology:) early universe
    * cosmology: large-scale structure
    * cosmology: miscellaneous
    * cosmology: observations
    * cosmology: theory 

GALAXIES

    * galaxies: abundances
    * galaxies: active
    * galaxies: binary
    * (galaxies:) BL Lacertae objects: general
    * (galaxies:) BL Lacertae objects: individual (..., ...)
    * galaxies: bulges
    * galaxies: clusters: general
    * galaxies: clusters: individual (..., ...)
    * galaxies: compact
    * (galaxies:) cooling flows
    * galaxies: distances and redshifts
    * galaxies: dwarf
    * galaxies: elliptical and lenticular, cD
    * galaxies: evolution
    * galaxies: formation
    * galaxies: fundamental parameters (classification, colors, luminosities, masses, radii, etc.)
    * galaxies: general
    * galaxies: halos
    * galaxies: high-redshift
    * galaxies: individual (..., ...)
    * galaxies: interactions
    * (galaxies:) intergalactic medium
    * galaxies: irregular
    * galaxies: ISM
    * galaxies: jets
    * galaxies: kinematics and dynamics
    * (galaxies:) Local Group
    * galaxies: luminosity function, mass function
    * (galaxies:) Magellanic Clouds
    * galaxies: magnetic fields
    * galaxies: nuclei
    * galaxies: peculiar
    * galaxies: photometry
    * (galaxies:) quasars: absorption lines
    * (galaxies:) quasars: emission lines
    * (galaxies:) quasars: general
    * (galaxies:) quasars: individual (..., ...)
    * galaxies: Seyfert
    * galaxies: spiral
    * galaxies: starburst
    * galaxies: star clusters
    * galaxies: statistics
    * galaxies: stellar content
    * galaxies: structure 

THE GALAXY

    * Galaxy: abundances
    * Galaxy: bulge
    * Galaxy: center
    * Galaxy: disk
    * Galaxy: evolution
    * Galaxy: formation
    * Galaxy: fundamental parameters
    * Galaxy: general
    * (Galaxy:) globular clusters: general
    * (Galaxy:) globular clusters: individual (..., ...)
    * Galaxy: halo
    * Galaxy: kinematics and dynamics
    * (Galaxy:) open clusters and associations: general
    * (Galaxy:) open clusters and associations: individual (..., ...)
    * (Galaxy:) solar neighborhood
    * Galaxy: stellar content
    * Galaxy: structure 

INTERSTELLAR MEDIUM (ISM), NEBULAE

    * ISM: abundances
    * ISM: atoms
    * ISM: bubbles
    * ISM: clouds
    * (ISM:) cosmic rays
    * (ISM:) dust, extinction
    * ISM: evolution
    * ISM: general
    * ISM: globules
    * (ISM:) HII regions
    * ISM: Herbig-Haro objects
    * ISM: individual (..., ...) (except planetary nebulae)
    * ISM: jets and outflows
    * ISM: kinematics and dynamics
    * ISM: lines and bands
    * ISM: magnetic fields
    * ISM: molecules
    * (ISM:) planetary nebulae: general
    * (ISM:) planetary nebulae: individual (..., ...)
    * (ISM:) reflection nebulae
    * ISM: structure
    * (ISM:) supernova remnants 

STARS

    * stars: abundances
    * stars: activity
    * stars: AGB and post-AGB
    * stars: atmospheres
    * (stars:) binaries (including multiple): close
    * (stars:) binaries: eclipsing
    * (stars:) binaries: general
    * (stars:) binaries: spectroscopic
    * (stars:) binaries: symbiotic
    * (stars:) binaries: visual
    * (stars:) blue stragglers
    * stars: Carbon
    * stars: chemically peculiar
    * stars: chromospheres
    * (stars:) circumstellar matter
    * (stars:) color-magnitude diagrams, HRD
    * stars: coronae
    * stars: distances
    * stars: dwarf novae
    * stars: early-type
    * stars: emission-line, Be
    * stars: evolution
    * stars: flare
    * stars: formation
    * stars: fundamental parameters (classification, colors, luminosities, masses, radii, temperatures, etc.)
    * stars: general
    * stars: horizontal-branch
    * stars: imaging
    * stars: individual (..., ...)
    * stars: interiors
    * stars: kinematics
    * stars: late-type
    * stars: low-mass, brown dwarfs
    * stars: luminosity function, mass function
    * stars: magnetic fields
    * stars: mass-loss
    * stars: neutron
    * (stars:) novae, cataclysmic variables
    * stars: oscillations (including pulsations)
    * stars: peculiar (exept chemically peculiar)
    * (stars:) planetary systems
    * stars: Population II
    * stars: pre-main sequence
    * (stars:) pulsars: general
    * (stars:) pulsars: individual (..., ...)
    * stars: rotation
    * (stars:) starspots
    * stars: statistics
    * (stars:) subdwarfs
    * (stars:) supergiants
    * (stars:) supernovae: general
    * (stars:) supernovae: individual (..., ...)
    * (stars: variables:) Cepheids
    * (stars: variables:) delta Scuti stars
    * stars: variables: general
    * (stars: variables:) Miras
    * (stars: variables:) RR Lyrae stars
    * (stars: variables:) T Tauri stars
    * (stars:) white dwarfs
    * stars: winds, outflows
    * stars: Wolf-Rayet 

SOLAR SYSTEM

    * comets: general
    * comets: individual (..., ...)
    * Earth
    * interplanetary medium
    * Kuiper Belt
    * meteors, meteoroids
    * minor planets, asteroids
    * Moon
    * Oort Cloud
    * planets: rings
    * planets and satellites: formation
    * planets and satellites: general
    * planets and satellites: individual (alphabetic order)
    * solar system: formation
    * solar system: general 

THE SUN

    * Sun: abundances
    * Sun: activity
    * Sun: atmosphere
    * Sun: chromosphere
    * Sun: corona
    * Sun: coronal mass ejections (CMEs)
    * Sun: evolution
    * Sun: faculae, plages
    * Sun: filaments
    * Sun: flares
    * Sun: fundamental parameters
    * Sun: general
    * Sun: granulation
    * Sun: helioseismology
    * Sun: infrared
    * Sun: interior
    * Sun: magnetic fields
    * Sun: oscillations
    * Sun: particle emission
    * Sun: photosphere
    * Sun: prominences
    * Sun: radio radiation
    * Sun: rotation
    * (Sun:) solar-terrestrial relations
    * (Sun:) solar wind
    * (Sun:) sunspots
    * Sun: transition region
    * Sun: UV radiation
    * Sun: X-rays, gamma rays 

ASTROMETRY AND CELESTIAL MECHANICS

    * astrometry
    * celestial mechanics, stellar dynamics
    * eclipses
    * ephemerides
    * occultations
    * reference systems
    * time 

ASTRONOMICAL INSTRUMENTATION, METHODS AND TECHNIQUES

    * atmospheric effects
    * balloons
    * instrumentation: adaptive optics
    * instrumentation: detectors
    * instrumentation: high angular resolution
    * instrumentation: interferometers
    * instrumentation: miscellaneous
    * instrumentation: photometers
    * instrumentation: polarimeters
    * instrumentation: spectrographs
    * light pollution
    * methods: analytical
    * methods: data analysis
    * methods: laboratory
    * methods: miscellaneous
    * methods: N-body simulations
    * methods: numerical
    * methods: observational
    * methods: statistical
    * site testing
    * space vehicles
    * space vehicles: instruments
    * techniques: high angular resolution
    * techniques: image processing
    * techniques: interferometric
    * techniques: miscellaneous
    * techniques: photometric
    * techniques: polarimetric
    * techniques: radar astronomy
    * techniques: radial velocities
    * techniques: spectroscopic
    * telescopes 

ASTRONOMICAL DATABASES

    * astronomical databases: miscellaneous
    * atlases
    * catalogs
    * surveys 

SOURCES AS A FUNCTION OF WAVELENGTH

    * gamma rays: bursts
    * gamma rays: observations
    * gamma rays: theory
    * infrared: galaxies
    * infrared: general
    * infrared: ISM
    * infrared: solar system
    * infrared: stars
    * radio continuum: galaxies
    * radio continuum: general
    * radio continuum: ISM
    * radio continuum: solar system
    * radio continuum: stars
    * radio lines: galaxies
    * radio lines: general
    * radio lines: ISM
    * radio lines: solar system
    * radio lines: stars
    * submillimeter
    * ultraviolet: galaxies
    * ultraviolet: general
    * ultraviolet: ISM
    * ultraviolet: solar system
    * ultraviolet: stars
    * X-rays: binaries
    * X-rays: bursts
    * X-rays: diffuse background
    * X-rays: galaxies
    * X-rays: galaxies: clusters
    * X-rays: general
    * X-rays: individuals (..., ...)
    * X-rays: ISM
    * X-rays: stars 

PHYSICAL DATA AND PROCESSES

    * astrobiology
    * astrochemistry
    * acceleration of particles
    * accretion, accretion disks
    * atomic data
    * atomic processes
    * black hole physics
    * chaos
    * conduction
    * convection
    * dense matter
    * diffusion
    * elementary particles
    * equation of state
    * gravitation
    * gravitational collaps
    * gravitational lensing
    * gravitational waves
    * hydrodynamics
    * instabilities
    * line: formation
    * line: identification
    * line: profiles
    * magnetic fields
    * magnetohydrodynamics (MHD)
    * masers
    * molecular data
    * molecular processes
    * neutrinos
    * nuclear reactions, nucleosynthesis, abundances
    * plasmas
    * polarization
    * radiation mechanism: general
    * radiation mechanism: non-thermal
    * radiation mechanism: thermal
    * radiative transfer
    * relativity
    * scattering
    * shock waves
    * stellar dynamics
    * turbulence
    * waves 

GENERAL

    * editorial notices
    * errata, addenda
    * extraterrestrial intelligence
    * history and philosophy of astronomy
    * miscellaneous
    * obituaries, biographies
    * publications, bibliography
    * sociology of astronomy
    * standards 

 

